Probing the shape and internal structure of dark matter halos with the halo-shear-shear three-point correlation function

Weak lensing three-point statistics are powerful probes of the structure of dark matter halos. We propose to use the correlation of the positions of galaxies with the shapes of background galaxy pairs, known as the halo-shear-shear correlation (HSSC), to measure the mean halo ellipticity and the abundance of subhalos in a statistical manner. We run high-resolution cosmological $N$-body simulations and use the outputs to measure the HSSC for galaxy halos and cluster halos. Non-spherical halos cause a characteristic azimuthal variation of the HSSC, and massive subhalos in the outer region near the virial radius contribute to $\sim10\%$ of the HSSC amplitude. Using the HSSC and its covariance estimated from our $N$-body simulations, we make forecast for constraining the internal structure of dark matter halos with future galaxy surveys. With 1000 galaxy groups with mass greater than $10^{13.5}\, h^{-1}M_{\odot}$, the average halo ellipticity can be measured with an accuracy of ten percent. A spherical, smooth mass distribution can be ruled out at a $\sim5\sigma$ significance level. The existence of subhalos whose masses are in 1-10 percent of the main halo mass can be detected with $\sim10^4$ galaxies/clusters. We conclude that the HSSC provides valuable information on the structure of dark halos and hence on the nature of dark matter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
